Origin of highly $r$-process-enhanced stars in a cosmological zoom-in simulation of a Milky Way-like galaxy

The $r$-process-enhanced (RPE) stars provide fossil records of the assembly history of the Milky Way and the nucleosynthesis of the heaviest elements. Observations by the $R$-Process Alliance (RPA) and others have confirmed that many RPE stars are associated with chemo-dynamically tagged groups, which likely came from accreted dwarf galaxies of the Milky Way (MW). However, we do not know how RPE stars are formed. Here, we present the result of a cosmological zoom-in simulation of an MW-like galaxy with $r$-process enrichment, performed with the highest resolution in both time and mass. Thanks to this advancement, unlike previous simulations, we find that most highly RPE ($r$-II; [Eu/Fe] $> +0.7$) stars are formed in low-mass dwarf galaxies that have been enriched in $r$-process elements for [Fe/H] $\,<-2.5$, while those with higher metallicity are formed in situ, in locally enhanced gas clumps that were not necessarily members of dwarf galaxies. This result suggests that low-mass accreted dwarf galaxies are the main formation site of $r$-II stars with [Fe/H] $\,<-2.5$. We also find that most low-metallicity $r$-II stars exhibit halo-like kinematics. Some $r$-II stars formed in the same halo show low dispersions in [Fe/H] and somewhat larger dispersions of [Eu/Fe], similar to the observations. The fraction of simulated $r$-II stars is commensurate with observations from the RPA, and the distribution of the predicted [Eu/Fe] for halo $r$-II stars matches that observed. These results demonstrate that RPE stars can be valuable probes of the accretion of dwarf galaxies in the early stages of their formation.

==> response.txt <==
Dear Dr Helen Klus,

Thank you very much for forwarding the reviewer's report to our paper:
"Origin of Highly r-Process-Enhanced Stars in a Cosmological Zoom-in
Simulation of a Milky Way-like Galaxy" ref. MN-22-2178-MJ. We revised
the manuscript following the referee's comments. The changes are
highlighted in bold.

Regards,
Yutaka Hirai
Timothy C. Beers
Masashi Chiba
Wako Aoki
Derek Shank
Takayuki R. Saitoh
Takashi Okamoto
Junichiro Makino
===================================================
Dear anonymous reviewer,

Thank you very much for giving us very insightful comments. Following
the reviewer's suggestions, we have revised the manuscript mainly to
clarify the purpose and originality of this study. We have newly added
sections 2, 5.3, 5.4, and 5.5. Revised text are highlighted in bold.
Below we list our responses to the reviewer's comments.

Reviewer's comments:

Despite the very original and important work, I guess that many of the
readers may take this paper as one of many existing studies aiming
similar subjects. One problem is that the authors only briefly note the
aim of this study in the very last of a long introduction. Second
problem is that the authors have not described the differences (or
similarities) of this work from other similar studies (e.g., Shen+2015,
van de Voort+2015, Naiman+2018, etc). Because of these problems, I (or
the readers) only gradually came to understand the purposes of this
paper as well as the differences from the other work (however which were
not explicitly mentioned) during the course of reviewing. In order to
make this paper reasonably appealing, I would suggest what follows.

a. If I understand correctly, the zoom-in simulation in this study was
conducted with the highest (mass and spatial) resolution among those
with similar purposes. This enabled the authors to have distinguished
the star-to-star scatters of r-process abundances resulting from
ultra-faint-dwarf (UFD) like, small building blocks from those arising
in situ (local enrichment). This should be clearly stated in
introduction (and shortly in abstract) as one of the main purposes in
this paper. Previous work dealing with the abundance (of r-process
elements) scatters by zoom-in simulations should be also cited in
introduction. The other main purpose (that I think of), tagging the
kinematics of simulated stars with those observed, should be also
described in introduction, which is also original (at least for RPE
stars) in this paper.

Our response:

To clarify the purpose and originality of this work, we added a new
section 2 on page 4. In this section, we summarize the major findings of
the previous cosmological simulations of the Milky Way (MW)-like
galaxies. We then describe the purpose of this study in line with these
studies.

Reviewer's comments:

b. Same as a. above on the first point, but more detail discussion is
needed in, e.g., a new subsection of section 4, about how finer (mass or
spatial) resolution is required to resolve the scatters from building
blocks as well as those in situ. In section 4, the authors suddenly
noted that their results were somewhat uncertain because of insufficient
resolution. Solely these remarks may make the readers (who do not know
requisite resolution) suspicious about many of the results in this
paper. I also recommend the authors to include some detailed comparison
(resolution and outcomes) with other similar work in another subsection.

Our response:

We added new sections 5.3 and 5.4 on page 14–16. In section 5.3, we
describe requisite dark matter, gas, and stellar mass resolution to
resolve the scatters from building blocks and in situ. We show that our
simulation meets the requisite resolution (m_dm <~10^5 Msun, m_gas
<~10^4 Msun, m_star < ~10^4 Msun). In section 5.4, we compare the
results of previous cosmological simulations of the MW-like galaxies.
This subsection mainly discusses the scatters of [Eu/Fe], metal mixing,
and the fraction of RPE stars formed in accreted components. Table 3
lists these simulations' mass resolutions and metal mixing models with
similar purposes.

Reviewer's comments:

c. I find several descriptions noting that some mismatches between the
simulation and observations do not affect the results in this paper (see
minor concerns below) because of, e.g., limited resolution or
uncertainties in the delay-time distributions of neutron star mergers
and type Ia supernovae. These statements may also make the readers
puzzled about the results in this paper. I suggest the authors to
discuss limitations of this study (but probably with the current best
efforts), e.g., in a new subsection of section 4. 

Our response:

In new section 5.5 on page 16, we discuss the limitations of this study,
mainly focusing on the enrichment of Eu for [Fe/H] > -1 and metal
mixing. We gathered most all limitations into this subsection,
originally scattered throughout the manuscript.

Reviewer's comments:

1. Introduction well summarizes recent progress of both observational
and theoretical background relevant to RPE stars in galaxies, which will
be helpful for many of the readers. However, necessary information to be
included in introduction is almost totally missing, that is, the
descriptions of the previous zoom-in simulations including r-process
elements as well as of the new aspects and clear purposes of this paper
as noted above (a). I would rather place those subsections in a new
section 2 (it is up to the authors, though) and add truly important
information in introduction. I feel that a very long introduction may
take the readers away from the direction of this paper.

Our response:

Following this suggestion, we added a new section 2, which describes
previous cosmological simulations, including r-process elements and the
purpose of this study. We took care to not making the introduction any
longer.

Reviewer's comments:
2. Sec. 1.2, para. 2: is "the 'the halo'" intended by the authors or a
typo?

Our response:

It is a typo. We corrected this.

Reviewer's comments:

3. Sec. 2.1, para. 3: please explain the reason of 1/3 gas-particle
masses converted to star particles (or give a reference).

Our response:

This treatment is to prevent reducing too many cold gas particles in
star-forming regions (Okamoto et al. 2003). We added this reason in the
revised manuscript.

Reviewer's comments:

4. Sec. 2.1, para. 4: is the metallicity dependence on stellar lifetimes
included? Please shortly give the reasons for the inclusion of a
top-heavy IMF and the different mass range of ultra metal-poor stars.

Our response:

Yes, the metallicity dependence on stellar lifetimes is included. The
inclusion of a top-heavy IMF is motivated by simulations of Population III
star formation (e.g., Susa et al. 2014; Hirano et al. 2015). Since these
stars are formed by molecular hydrogen cooling rather than heavy element
cooling, simulations tend to predict more massive stars compared to
higher metallicity stars.

Reviewer's comments:

5. Sec. 2.1, para. 5: it seems the sentence "Since the aim of...." does
not make sense. Also, the choice of the index should substantially
affect the results. Does "10/Myr" mean "10 events/Myr"?

Our response:

We removed this sentence and moved the discussion to section 5.5. The
choice of the index affects the [Eu/Fe] at high metallicity. We agree
that this could also affect the Eu in low metallicity. However, since
the rate of neutron star mergers (NSMs) is low, stochasticity is more
critical at low metallicity. Yes, 10/Myr mean 10 events/Myr. We
corrected this in the revised manuscript.

Reviewer's comments:

6. Sec. 2.1, para. 6: is the energy feedback from stellar winds included
or not? Does "when a supernova explosion" mean "when a supernova
explodes"?

Our response:

We do not include the energy feedback from stellar winds for this
simulation. Yes, we corrected this sentence.

Reviewer's comments:

7. Sec. 2.1, para. 7: please shortly give the uncertainties in C_d.

Our response:

According to Hirai & Saitoh (2017), the C_d value should be 0.01 to 0.1.

Reviewer's comments:

8. Figs. 1, 3, 4, and 7: please give the grid sizes.

Our response:

Each axis is divided by 256. We added the grid size in the figure
captions.

Reviewer's comments:

9. Sec. 3.1, para. 1: please explain why the sizably smaller mass of the
simulated galaxy does not affect the result, which is not trivial at
all.

Our response:

We carefully select stars to analyse, to prevent the difference caused
by the stellar mass. By defining the sun in the simulation based on the
velocity of stars, selecting stars within 5 kpc from this point, and
removing stars within 3 kpc from the Galactic centre, we avoid including
stars in the outer disc or in the bulge, which are usually not targeted
in the RPE star observations. 

Reviewer's comments:

10. Sec. 3.1, para. 2: it seems better to give a comparison of
metallicity distribution for halo stars as this study focuses on
metal-poor stars.

Our response:

We added a comparison of metallicity distribution for halo stars taken
from Youakim et al. (2020).

Reviewer's comments:

11. Sec. 3.1, para. 3: the last sentence seems incomplete. The position
of the knee should be the same for [Eu/Fe] (which cannot be seen in the
simulation, though).

Our response:

We agree, and mentioned that [Eu/Fe] in this simulation is constant due
to the small difference in the delay time distribution of NSMs and type
Ia supernovae (SNe Ia).

Reviewer's comments:

12. Sec. 3.2, para. 1: at which [Fe/H] the effect of SNe Ia appears? If
SNe Ia play a role at [Fe/H] < -2.5, the counts of r-II stars in the
simulated galaxy may be inappropriate, which reduce the overall values
of [Eu/Fe].

Our response:

SNe Ia start to dominate in [Fe/H] > -2 in our simulation. Stars with
[Fe/H] < -2.5, therefore, are not largely affected by SNe Ia.

Reviewer's comments:

13. Sec. 3.2, para. 2: the word "remarkably good match" seems
inappropriate, which cannot be seen in the plot. Does the authors mean
it for RPE stars? Please briefly explain about the metallicity cut.
There are two typos that should be read to "[Fe/H] < -0.8".

Our response:

We removed "remarkably". Yes, it means for r-II stars. The metallicity
cut is to match the GALAH DR3 dataset with the metallicity range
observed by the R-Process Alliance.

Reviewer's comments:

14. Sec. 3.2, para. 3: the last sentence seems unnecessary, since the
authors occasionally note about disc stars in sec. 4.

Our response: We removed this sentence.

Reviewer's comments:

15. Sec. 3.3, para. 2: the presence of RPE stars at [Fe/H] > -1 seems in
part due to the local (in situ) enrichment as discussed in sec. 4 rather
than the power-law index.

Our response:

Both local enrichment and the power-law index affect the presence of RPE
stars. Due to the higher [Eu/Fe] ratios compared to observations in high
metallicity, it would underestimate the dilution of metals to erase
r-process enhanced gas clumps.

Reviewer's comments:

16. Sec. 4.1, para. 1: have the simulated galaxy experienced the
suppression of star formation by a cold accretion flow that can be seen
in some cosmological simulations?

Our response:

Cold accretion flow affects the star formation but does not clearly suppress the star formation in this case. We mentioned this point in the
revised manuscript.

Reviewer's comments:

17. Sec. 4.1, para. 2: there are few RPE stars at [Fe/H] > -1 in the
Milky Way. What is the reason of the simulated galaxy having many RPE
stars at high metallicity (other than over-estimation). How the result
would change with the treatment of gas mixing (or the values of C_d)?

Our response:

The reason is the same as our response to comment 15. High average
[Eu/Fe] ratios prevent r-rich gas clumps from being diluted. If we increase
the C_d value, the formation of RPE stars would be suppressed. We
now discuss this in section 5.5 of the revised manuscript.

Reviewer's comments:

18. Sec. 4.1, last para.: are there possibilities of UFD-size galaxies
with r-II stars accreted by the main body of a dSph?

Our response:

Yes, this could be an alternative scenario. Spatial distribution and
kinematics of RPE stars in dSphs would resolve this issue. We added this
in the last paragraphs of section 5.1 on page 11.

Reviewer's comments:

19. Fig. 13: is there particular meaning of categorizing 1-5, 6-10, and
11-16? What the order of haloes means in Table 2? "coloured dots" should
be read to "coloured symbols".

Our response:

There  is no particular meaning for categorizing haloes in Fig. 13. It is the order of the snapshot number in which the first r-II stars are
formed. The order is, therefore, basically with the formation time of the
first r-II star, unless the haloes are in the same snapshot. We corrected
this in the revised manuscript.

We are grateful for the helpful report. The report helped us to improve
our manuscript significantly. We now hope that our paper will be
suitable for publication in MNRAS.

Best regards,

Yutaka Hirai
Timothy C. Beers
Masashi Chiba
Wako Aoki
Derek Shank
Takayuki R. Saitoh
Takashi Okamoto
Junichiro Makino
